Performance Portability of Out-of-Kernel Optimizations on GPUs: A Molecular Docking Case Study

Achieving performance portability is challenging for irregular scientific applications built as repeated multi-kernel GPU pipelines, because throughput depends on out-of-kernel decisions as much as on kernel efficiency. Using molecular docking as a representative case study, we propose an out-of-kernel tuning methodology that treats batching policy, worker concurrency, and per-worker memory allocation as explicit optimization parameters, replacing backend-dependent occupancy-driven choices with a more portable execution strategy based on explicit resource bounds. We implement this methodology in the muDock mini-app under a manager/worker execution model where multiple host workers share a GPU through independent streams. We then evaluate the methodology on NVIDIA, AMD, and Intel GPUs across CUDA, HIP, and SYCL implementations. Across all evaluated platform/backend pairs, the memory-bounded formulation exceeds the peak throughput of the occupancy-guided baseline. The fully tuned methodology improves the end-to-end throughput on all tested configurations, achieving an average speedup of 1.53x over the baseline.

==> pictures/data/bucket-mult/gh200-cuda/throughput_vs_bucket_gh200_cuda_kernel_lock_off.dat <==
# bucket_multiplier workers mean stddev ylow yhigh samples
1.000000	1	1903.912500	3.855009	1900.057491	1907.767509	4
2.000000	1	2842.175000	10.236424	2831.938576	2852.411424	4
3.000000	1	3119.242500	26.706469	3092.536031	3145.948969	4
4.000000	1	3385.300000	12.613337	3372.686663	3397.913337	4
5.000000	1	3558.822500	13.715002	3545.107498	3572.537502	4
6.000000	1	3551.950000	15.836727	3536.113273	3567.786727	4
7.000000	1	3558.800000	13.693393	3545.106607	3572.493393	4
1.000000	2	3171.505000	21.790006	3149.714994	3193.295006	4
2.000000	2	4670.095000	40.273649	4629.821351	4710.368649	4
3.000000	2	5083.115000	28.976669	5054.138331	5112.091669	4
4.000000	2	5310.032500	108.784690	5201.247810	5418.817190	4
5.000000	2	5367.497500	119.537425	5247.960075	5487.034925	4
6.000000	2	5384.155000	137.613568	5246.541432	5521.768568	4
7.000000	2	5384.472500	135.440591	5249.031909	5519.913091	4
1.000000	4	5089.052500	30.583566	5058.468934	5119.636066	4
2.000000	4	6757.892500	0.080156	6757.812344	6757.972656	4
3.000000	4	6580.757500	54.516302	6526.241198	6635.273802	4
4.000000	4	6289.727500	139.452972	6150.274528	6429.180472	4
5.000000	4	6064.245000	178.350003	5885.894997	6242.595003	4
6.000000	4	6171.067500	75.103271	6095.964229	6246.170771	4
7.000000	4	6025.060000	222.248726	5802.811274	6247.308726	4
1.000000	8	6443.587500	18.703268	6424.884232	6462.290768	4
2.000000	8	6469.675000	67.030000	6402.645000	6536.705000	4
3.000000	8	5935.480000	195.283147	5740.196853	6130.763147	4
4.000000	8	5726.650000	152.661101	5573.988899	5879.311101	4
5.000000	8	5312.772500	67.818439	5244.954061	5380.590939	4
6.000000	8	5459.832500	195.835488	5263.997012	5655.667988	4
7.000000	8	5632.202500	328.772356	5303.430144	5960.974856	4
1.000000	16	6456.405000	145.044452	6311.360548	6601.449452	4
2.000000	16	6171.542500	49.362972	6122.179528	6220.905472	4
3.000000	16	6168.457500	201.267818	5967.189682	6369.725318	4


==> pictures/data/bucket-mult/gh200-cuda/throughput_vs_bucket_gh200_cuda_kernel_lock_on.dat <==
# bucket_multiplier workers mean stddev ylow yhigh samples
1.000000	1	1901.985000	4.457148	1897.527852	1906.442148	4
2.000000	1	2846.532500	8.802728	2837.729772	2855.335228	4
3.000000	1	3119.107500	10.625003	3108.482497	3129.732503	4
4.000000	1	3385.305000	12.610003	3372.694997	3397.915003	4
5.000000	1	3558.830000	13.713337	3545.116663	3572.543337	4
6.000000	1	3558.797500	13.691765	3545.105735	3572.489265	4
7.000000	1	3558.822500	13.715002	3545.107498	3572.537502	4
1.000000	2	2228.395000	10.636668	2217.758332	2239.031668	4
2.000000	2	3723.255000	15.430000	3707.825000	3738.685000	4
3.000000	2	4295.410000	20.706667	4274.703333	4316.116667	4
4.000000	2	4673.067500	0.015000	4673.052500	4673.082500	4
5.000000	2	4888.557500	0.045000	4888.512500	4888.602500	4
6.000000	2	4823.147500	98.367256	4724.780244	4921.514756	4
7.000000	2	4861.732500	31.012370	4830.720130	4892.744870	4
1.000000	4	2219.797500	6.238271	2213.559229	2226.035771	4
2.000000	4	3666.902500	40.284040	3626.618460	3707.186540	4
3.000000	4	4213.387500	40.807037	4172.580463	4254.194537	4
4.000000	4	4569.165000	49.074947	4520.090053	4618.239947	4
5.000000	4	4693.202500	94.738574	4598.463926	4787.941074	4
6.000000	4	4776.297500	54.345434	4721.952066	4830.642934	4
7.000000	4	4747.607500	28.018334	4719.589166	4775.625834	4
1.000000	8	2171.912500	5.361694	2166.550806	2177.274194	4
2.000000	8	3535.562500	40.656017	3494.906483	3576.218517	4
3.000000	8	3986.570000	132.074245	3854.495755	4118.644245	4
4.000000	8	4214.765000	182.875099	4031.889901	4397.640099	4
5.000000	8	4151.617500	360.880449	3790.737051	4512.497949	4
6.000000	8	4233.507500	234.725900	3998.781600	4468.233400	4
7.000000	8	4451.122500	199.357532	4251.764968	4650.480032	4
1.000000	16	2391.102500	167.909777	2223.192723	2559.012277	4
2.000000	16	3468.462500	51.108652	3417.353848	3519.571152	4
3.000000	16	3870.945000	53.504216	3817.440784	3924.449216	4


==> pictures/data/bucket-mult/gh200-hip/throughput_vs_bucket_gh200_hip_kernel_lock_off.dat <==
# bucket_multiplier workers mean stddev ylow yhigh samples
1.000000	1	1842.197500	4.177131	1838.020369	1846.374631	4
2.000000	1	2764.635000	0.005774	2764.629226	2764.640774	4
3.000000	1	3082.260000	17.007818	3065.252182	3099.267818	4
4.000000	1	3360.370000	12.420003	3347.949997	3372.790003	4
5.000000	1	3538.357500	22.233517	3516.123983	3560.591017	4
6.000000	1	3545.110000	13.713334	3531.396666	3558.823334	4
7.000000	1	3538.230000	22.215068	3516.014932	3560.445068	4
1.000000	2	3160.625000	0.005774	3160.619226	3160.630774	4
2.000000	2	4690.372500	41.795492	4648.577008	4732.167992	4
3.000000	2	5083.117500	28.958348	5054.159152	5112.075848	4
4.000000	2	5325.007500	63.738351	5261.269149	5388.745851	4
5.000000	2	5449.992500	101.580427	5348.412073	5551.572927	4
6.000000	2	5433.005000	96.052200	5336.952800	5529.057200	4
7.000000	2	5414.825000	33.850003	5380.974997	5448.675003	4
1.000000	4	5068.437500	0.053151	5068.384349	5068.490651	4
2.000000	4	6857.235000	12.550050	6844.684950	6869.785050	4
3.000000	4	6818.987500	50.403268	6768.584232	6869.390768	4
4.000000	4	6186.015000	100.259905	6085.755095	6286.274905	4
5.000000	4	6283.527500	172.150348	6111.377152	6455.677848	4
6.000000	4	6154.190000	77.331094	6076.858906	6231.521094	4
7.000000	4	6433.182500	121.724237	6311.458263	6554.906737	4
1.000000	8	6558.205000	4.056686	6554.148314	6562.261686	4
2.000000	8	6674.260000	75.610315	6598.649685	6749.870315	4
3.000000	8	6288.305000	255.259665	6033.045335	6543.564665	4
4.000000	8	5772.500000	166.220911	5606.279089	5938.720911	4
5.000000	8	5657.000000	137.391849	5519.608151	5794.391849	4
6.000000	8	5800.785000	418.972105	5381.812895	6219.757105	4
7.000000	8	5531.180000	356.997799	5174.182201	5888.177799	4
1.000000	16	6740.460000	63.208952	6677.251048	6803.668952	4
2.000000	16	6349.707500	217.082988	6132.624512	6566.790488	4
3.000000	16	6405.825000	323.338753	6082.486247	6729.163753	4


==> pictures/data/bucket-mult/gh200-hip/throughput_vs_bucket_gh200_hip_kernel_lock_on.dat <==
# bucket_multiplier workers mean stddev ylow yhigh samples
1.000000	1	1845.817500	0.005000	1845.812500	1845.822500	4
2.000000	1	2773.072500	9.731240	2763.341260	2782.803740	4
3.000000	1	3087.440000	10.480000	3076.960000	3097.920000	4
4.000000	1	3354.150000	0.008165	3354.141835	3354.158165	4
5.000000	1	3545.115000	13.716667	3531.398333	3558.831667	4
6.000000	1	3538.357500	22.225352	3516.132148	3560.582852	4
7.000000	1	3545.112500	13.718344	3531.394156	3558.830844	4
1.000000	2	2146.057500	9.865000	2136.192500	2155.922500	4
2.000000	2	3625.292500	16.948120	3608.344380	3642.240620	4
3.000000	2	4223.727500	0.026300	4223.701200	4223.753800	4
4.000000	2	4648.485000	28.405636	4620.079364	4676.890636	4
5.000000	2	4888.510000	0.153840	4888.356160	4888.663840	4
6.000000	2	4889.782500	2.371699	4887.410801	4892.154199	4
7.000000	2	4862.047500	53.138334	4808.909166	4915.185834	4
1.000000	4	2146.670000	5.825467	2140.844533	2152.495467	4
2.000000	4	3568.042500	28.189481	3539.853019	3596.231981	4
3.000000	4	4130.762500	70.131788	4060.630712	4200.894288	4
4.000000	4	4557.615000	100.150009	4457.464991	4657.765009	4
5.000000	4	4747.592500	27.995004	4719.597496	4775.587504	4
6.000000	4	4762.610000	79.248206	4683.361794	4841.858206	4
7.000000	4	4761.967500	46.293016	4715.674484	4808.260516	4
1.000000	8	2152.197500	67.564733	2084.632767	2219.762233	4
2.000000	8	3418.917500	41.458482	3377.459018	3460.375982	4
3.000000	8	3899.807500	71.165929	3828.641571	3970.973429	4
4.000000	8	4321.197500	132.953580	4188.243920	4454.151080	4
5.000000	8	4171.055000	105.037391	4066.017609	4276.092391	4
6.000000	8	4188.885000	184.217407	4004.667593	4373.102407	4
7.000000	8	4348.785000	240.925322	4107.859678	4589.710322	4
1.000000	16	2251.080000	204.776728	2046.303272	2455.856728	4
2.000000	16	3423.290000	44.429315	3378.860685	3467.719315	4
3.000000	16	3752.740000	158.901208	3593.838792	3911.641208	4


==> pictures/data/bucket-mult/gh200-sycl/throughput_vs_bucket_gh200_sycl_kernel_lock_off.dat <==
# bucket_multiplier workers mean stddev ylow yhigh samples
1.000000	1	965.682500	2.572436	963.110064	968.254936	4
2.000000	1	1501.407500	2.435000	1498.972500	1503.842500	4
3.000000	1	1799.552500	3.515000	1796.037500	1803.067500	4
4.000000	1	1967.735000	4.270000	1963.465000	1972.005000	4
5.000000	1	2073.962500	4.665000	2069.297500	2078.627500	4
6.000000	1	2171.827500	10.315000	2161.512500	2182.142500	4
7.000000	1	2237.200000	10.886668	2226.313332	2248.086668	4
1.000000	2	1296.820000	6.271975	1290.548025	1303.091975	4
2.000000	2	2003.420000	8.376646	1995.043354	2011.796646	4
3.000000	2	2420.467500	7.491121	2412.976379	2427.958621	4
4.000000	2	2582.212500	7.545004	2574.667496	2589.757504	4
5.000000	2	2699.505000	20.346437	2679.158563	2719.851437	4
6.000000	2	2785.287500	38.650712	2746.636788	2823.938212	4
7.000000	2	2847.550000	17.460097	2830.089903	2865.010097	4
1.000000	4	1835.877500	12.779498	1823.098002	1848.656998	4
2.000000	4	2649.315000	28.445167	2620.869833	2677.760167	4
3.000000	4	3167.800000	0.008165	3167.791835	3167.808165	4
4.000000	4	3280.602500	12.785008	3267.817492	3293.387508	4
5.000000	4	3357.460000	12.742907	3344.717093	3370.202907	4
6.000000	4	3209.085000	88.301903	3120.783097	3297.386903	4
7.000000	4	3127.020000	83.574563	3043.445437	3210.594563	4
1.000000	8	2222.687500	26.209743	2196.477757	2248.897243	4
2.000000	8	2986.287500	38.340339	2947.947161	3024.627839	4
3.000000	8	3319.967500	18.735005	3301.232495	3338.702505	4
4.000000	8	3352.202500	117.202943	3234.999557	3469.405443	4
5.000000	8	3241.905000	98.034640	3143.870360	3339.939640	4
6.000000	8	3190.452500	167.038765	3023.413735	3357.491265	4
7.000000	8	2808.047500	106.483200	2701.564300	2914.530700	4
1.000000	16	2346.380000	11.111097	2335.268903	2357.491097	4
2.000000	16	2861.580000	31.466439	2830.113561	2893.046439	4
3.000000	16	3046.800000	73.596713	2973.203287	3120.396713	4
4.000000	16	2978.410000	132.795255	2845.614745	3111.205255	4


==> pictures/data/bucket-mult/gh200-sycl/throughput_vs_bucket_gh200_sycl_kernel_lock_on.dat <==
# bucket_multiplier workers mean stddev ylow yhigh samples
1.000000	1	966.677250	1.628094	965.049156	968.305344	4
2.000000	1	1502.622500	2.808812	1499.813688	1505.431312	4
3.000000	1	1796.030000	3.513336	1792.516664	1799.543336	4
4.000000	1	1998.042500	4.395000	1993.647500	2002.437500	4
5.000000	1	2102.265000	4.790000	2097.475000	2107.055000	4
6.000000	1	2218.997500	0.015000	2218.982500	2219.012500	4
7.000000	1	2278.572500	10.732767	2267.839733	2289.305267	4
1.000000	2	1043.535000	1.170000	1042.365000	1044.705000	4
2.000000	2	1687.947500	3.594008	1684.353492	1691.541508	4
3.000000	2	2109.417500	0.005000	2109.412500	2109.422500	4
4.000000	2	2359.025000	10.263406	2348.761594	2369.288406	4
5.000000	2	2531.932500	13.711317	2518.221183	2545.643817	4
6.000000	2	2671.792500	22.625320	2649.167180	2694.417820	4
7.000000	2	2763.620000	40.451719	2723.168281	2804.071719	4
1.000000	4	1039.280000	3.026098	1036.253902	1042.306098	4
2.000000	4	1684.737500	3.175000	1681.562500	1687.912500	4
3.000000	4	2106.877500	17.350326	2089.527174	2124.227826	4
4.000000	4	2327.420000	30.521066	2296.898934	2357.941066	4
5.000000	4	2492.310000	36.699532	2455.610468	2529.009532	4
6.000000	4	2648.577500	29.511259	2619.066241	2678.088759	4
7.000000	4	2738.130000	43.905294	2694.224706	2782.035294	4
1.000000	8	1034.122500	2.368338	1031.754162	1036.490838	4
2.000000	8	1651.955000	12.038462	1639.916538	1663.993462	4
3.000000	8	2022.015000	5.076682	2016.938318	2027.091682	4
4.000000	8	2232.680000	49.224629	2183.455371	2281.904629	4
5.000000	8	2370.387500	63.368406	2307.019094	2433.755906	4
6.000000	8	2454.965000	58.237087	2396.727913	2513.202087	4
7.000000	8	2558.577500	129.770417	2428.807083	2688.347917	4
1.000000	16	1014.492500	6.557171	1007.935329	1021.049671	4
2.000000	16	1624.322500	67.308056	1557.014444	1691.630556	4
3.000000	16	1915.152500	71.340570	1843.811930	1986.493070	4


==> pictures/data/bucket-mult/mi250-hip/throughput_vs_bucket_mi250_hip_kernel_lock_off.dat <==
# bucket_multiplier workers mean stddev ylow yhigh samples
1.000000	1	473.908750	3.986989	469.921761	477.895739	4
2.000000	1	691.588250	0.004646	691.583604	691.592896	4
3.000000	1	840.549500	4.836346	835.713154	845.385846	4
4.000000	1	898.155500	0.875668	897.279832	899.031168	4
5.000000	1	937.925500	6.102810	931.822690	944.028310	4
6.000000	1	972.127750	6.061170	966.066580	978.188920	4
7.000000	1	978.903000	7.273748	971.629252	986.176748	3
1.000000	2	761.373250	2.082843	759.290407	763.456093	4
2.000000	2	1001.483250	6.476751	995.006499	1007.960001	4
3.000000	2	1134.920000	3.924496	1130.995504	1138.844496	4
4.000000	2	1174.435000	9.136675	1165.298325	1183.571675	4
5.000000	2	1220.662500	0.018930	1220.643570	1220.681430	4
6.000000	2	1235.897500	13.732277	1222.165223	1249.629777	4
1.000000	4	775.773500	5.826685	769.946815	781.600185	4
2.000000	4	1015.342500	3.347251	1011.995249	1018.689751	4
3.000000	4	1156.840000	15.240591	1141.599409	1172.080591	4
4.000000	4	1182.062500	26.985434	1155.077066	1209.047934	4
5.000000	4	1227.077500	6.064824	1221.012676	1233.142324	4
6.000000	4	1204.540000	38.295965	1166.244035	1242.835965	4
1.000000	8	1021.702500	7.672511	1014.029989	1029.375011	4
2.000000	8	1323.775000	17.126892	1306.648108	1340.901892	4
3.000000	8	1472.545000	7.773298	1464.771702	1480.318298	4
4.000000	8	1498.817500	2.895046	1495.922454	1501.712546	4
5.000000	8	1419.385000	11.843779	1407.541221	1431.228779	4
6.000000	8	1471.945000	9.609102	1462.335898	1481.554102	4
1.000000	16	1011.877500	11.965850	999.911650	1023.843350	4
2.000000	16	1462.507500	4.376653	1458.130847	1466.884153	4
3.000000	16	1497.292500	0.060759	1497.231741	1497.353259	4


==> pictures/data/bucket-mult/mi250-hip/throughput_vs_bucket_mi250_hip_kernel_lock_on.dat <==
# bucket_multiplier workers mean stddev ylow yhigh samples
1.000000	1	478.082000	2.083334	475.998666	480.165334	4
2.000000	1	689.519750	4.175167	685.344583	693.694917	4
3.000000	1	835.631750	4.657006	830.974744	840.288756	4
4.000000	1	897.307500	5.012695	892.294805	902.320195	4
5.000000	1	933.668250	5.853389	927.814861	939.521639	4
6.000000	1	965.059500	5.456675	959.602825	970.516175	4
1.000000	2	508.292750	3.405609	504.887141	511.698359	4
2.000000	2	747.845000	4.168005	743.676995	752.013005	4
3.000000	2	919.828000	1.069291	918.758709	920.897291	4
4.000000	2	985.648250	2.063430	983.584820	987.711680	4
5.000000	2	1035.045000	0.010000	1035.035000	1035.055000	4
6.000000	2	1070.180000	1.273447	1068.906553	1071.453447	4
1.000000	4	508.290250	0.008655	508.281595	508.298905	4
2.000000	4	733.273000	0.009933	733.263067	733.282933	4
3.000000	4	917.870500	0.958367	916.912133	918.828867	4
4.000000	4	981.692750	1.134550	980.558200	982.827300	4
5.000000	4	1033.687500	1.417424	1032.270076	1035.104924	4
6.000000	4	1068.237500	1.527119	1066.710381	1069.764619	4
1.000000	8	504.128750	3.401120	500.727630	507.529870	4
2.000000	8	745.619000	3.967383	741.651617	749.586383	4
3.000000	8	891.433000	20.192579	871.240421	911.625579	4
4.000000	8	966.978500	24.694153	942.284347	991.672653	4
5.000000	8	1032.842500	1.680285	1031.162215	1034.522785	4
6.000000	8	1051.835000	17.335869	1034.499131	1069.170869	4
1.000000	16	492.666750	6.249611	486.417139	498.916361	4
2.000000	16	746.150250	31.813851	714.336399	777.964101	4
3.000000	16	893.902000	21.436287	872.465713	915.338287	4


==> pictures/data/bucket-mult/mi250-sycl/throughput_vs_bucket_mi250_sycl_kernel_lock_off.dat <==
# bucket_multiplier workers mean stddev ylow yhigh samples
1.000000	1	383.354750	2.653031	380.701719	386.007781	4
2.000000	1	551.328500	2.785672	548.542828	554.114172	4
3.000000	1	681.184250	4.163505	677.020745	685.347755	4
4.000000	1	812.363000	1.807729	810.555271	814.170729	4
5.000000	1	868.166250	3.542963	864.623287	871.709213	4
6.000000	1	903.936000	4.854500	899.081500	908.790500	4
1.000000	2	588.135750	2.662257	585.473493	590.798007	4
2.000000	2	802.148750	1.736305	800.412445	803.885055	4
3.000000	2	991.839250	1.737154	990.102096	993.576404	4
4.000000	2	1137.027500	2.335257	1134.692243	1139.362757	4
5.000000	2	1175.967500	6.125049	1169.842451	1182.092549	4
6.000000	2	1203.507500	1.611715	1201.895785	1205.119215	4
1.000000	4	613.834250	25.552714	588.281536	639.386964	4
2.000000	4	869.291750	57.946688	811.345062	927.238438	4
3.000000	4	1202.892500	86.777127	1116.115373	1289.669627	4
4.000000	4	1293.912500	96.549062	1197.363438	1390.461562	4
5.000000	4	1337.417500	110.484369	1226.933131	1447.901869	4
6.000000	4	1371.373333	0.005774	1371.367560	1371.379107	3
1.000000	8	857.110250	31.975878	825.134372	889.086128	4
2.000000	8	1264.382500	41.250800	1223.131700	1305.633300	4
3.000000	8	1406.652500	19.616467	1387.036033	1426.268967	4
4.000000	8	1444.705000	38.227505	1406.477495	1482.932505	4
5.000000	8	1409.827500	26.024625	1383.802875	1435.852125	4
1.000000	16	1048.017500	20.741367	1027.276133	1068.758867	4
2.000000	16	1296.702500	14.079733	1282.622767	1310.782233	4
3.000000	16	1383.847500	57.547560	1326.299940	1441.395060	4
4.000000	16	1435.597500	39.935974	1395.661526	1475.533474	4
5.000000	16	1331.650000	27.444481	1304.205519	1359.094481	4


==> pictures/data/bucket-mult/mi250-sycl/throughput_vs_bucket_mi250_sycl_kernel_lock_on.dat <==
# bucket_multiplier workers mean stddev ylow yhigh samples
1.000000	1	384.736500	3.490275	381.246225	388.226775	4
2.000000	1	552.723500	3.212383	549.511117	555.935883	4
3.000000	1	685.348000	4.164667	681.183333	689.512667	4
4.000000	1	815.987250	3.811096	812.176154	819.798346	4
5.000000	1	869.002250	4.144568	864.857682	873.146818	4
6.000000	1	908.846500	2.689892	906.156608	911.536392	4
1.000000	2	401.377750	1.385167	399.992583	402.762917	4
2.000000	2	565.224750	2.779834	562.444916	568.004584	4
3.000000	2	737.430250	4.800383	732.629867	742.230633	4
4.000000	2	886.500750	7.015095	879.485655	893.515845	4
5.000000	2	947.728250	7.089207	940.639043	954.817457	4
6.000000	2	991.660500	6.441768	985.218732	998.102268	4
1.000000	4	398.939000	4.392835	394.546165	403.331835	4
2.000000	4	613.836750	20.537555	593.299195	634.374305	4
3.000000	4	796.327750	0.835877	795.491873	797.163627	4
4.000000	4	881.362750	6.634928	874.727822	887.997678	4
5.000000	4	947.081250	4.271984	942.809266	951.353234	4
6.000000	4	986.071333	8.600167	977.471166	994.671500	3
1.000000	8	446.307000	2.866990	443.440010	449.173990	4
2.000000	8	649.946750	7.859965	642.086785	657.806715	4
3.000000	8	792.361750	4.550591	787.811159	796.912341	4
4.000000	8	861.474000	26.342022	835.131978	887.816022	4
5.000000	8	919.645500	28.361038	891.284462	948.006538	4
1.000000	16	435.373250	4.743129	430.630121	440.116379	4
2.000000	16	627.713750	20.772440	606.941310	648.486190	4
3.000000	16	754.278500	18.742187	735.536313	773.020687	4
4.000000	16	865.161250	35.380269	829.780981	900.541519	4
5.000000	16	901.765500	47.868551	853.896949	949.634051	4


==> pictures/data/bucket-mult/pvc-sycl/throughput_vs_bucket_pvc_sycl_kernel_lock_off.dat <==
# bucket_multiplier workers mean stddev ylow yhigh samples
1.000000	1	1795.340000	7.046668	1788.293332	1802.386668	4
2.000000	1	1944.842500	4.731394	1940.111106	1949.573894	4
3.000000	1	1961.457500	8.415004	1953.042496	1969.872504	4
4.000000	1	1961.460000	4.803728	1956.656272	1966.263728	4
5.000000	1	1963.542500	8.043264	1955.499236	1971.585764	4
6.000000	1	1963.527500	4.185000	1959.342500	1967.712500	4
7.000000	1	1963.527500	4.178336	1959.349164	1967.705836	4
1.000000	2	2088.922500	4.931676	2083.990824	2093.854176	4
2.000000	2	2303.455000	0.005774	2303.449226	2303.460774	4
3.000000	2	2300.445000	6.003335	2294.441665	2306.448335	4
4.000000	2	2288.490000	5.946725	2282.543275	2294.436725	4
5.000000	2	2300.442500	5.995000	2294.447500	2306.437500	4
6.000000	2	2303.447500	0.009574	2303.437926	2303.457074	4
7.000000	2	2306.475000	6.070016	2300.404984	2312.545016	4
1.000000	4	2368.740000	122.504812	2246.235188	2491.244812	4
2.000000	4	2545.522500	30.488342	2515.034158	2576.010842	4
3.000000	4	2856.907500	0.030957	2856.876543	2856.938457	4
4.000000	4	2585.835000	70.097315	2515.737685	2655.932315	4
5.000000	4	2649.077500	111.524708	2537.552792	2760.602208	4
6.000000	4	2693.852500	80.386575	2613.465925	2774.239075	4
7.000000	4	2781.275000	131.814946	2649.460054	2913.089946	4
1.000000	8	2674.020000	210.348713	2463.671287	2884.368713	4


==> pictures/data/bucket-mult/pvc-sycl/throughput_vs_bucket_pvc_sycl_kernel_lock_on.dat <==
# bucket_multiplier workers mean stddev ylow yhigh samples
1.000000	1	1781.392500	4.003935	1777.388565	1785.396435	4
2.000000	1	1944.840000	4.751610	1940.088390	1949.591610	4
3.000000	1	1944.850000	4.745833	1940.104167	1949.595833	4
4.000000	1	1944.850000	8.186676	1936.663324	1953.036676	4
5.000000	1	1948.970000	6.756533	1942.213467	1955.726533	4
6.000000	1	1951.040000	4.153352	1946.886648	1955.193352	4
7.000000	1	1951.050000	7.917058	1943.132942	1958.967058	4
1.000000	2	2091.395000	5.709994	2085.685006	2097.104994	4
2.000000	2	2297.485000	11.936668	2285.548332	2309.421668	4
3.000000	2	2297.485000	12.083337	2285.401663	2309.568337	4
4.000000	2	2294.455000	6.003335	2288.451665	2300.458335	4
5.000000	2	2297.440000	6.928203	2290.511797	2304.368203	4
6.000000	2	2303.435000	0.005774	2303.429226	2303.440774	4
7.000000	2	2297.440000	6.928208	2290.511792	2304.368208	4
1.000000	4	2235.045000	11.692874	2223.352126	2246.737874	4
2.000000	4	2488.122500	7.771668	2480.350832	2495.894168	4
3.000000	4	2453.897500	21.423175	2432.474325	2475.320675	4
4.000000	4	2461.367500	15.248336	2446.119164	2476.615836	4
5.000000	4	2457.932500	35.381878	2422.550622	2493.314378	4
6.000000	4	2472.735000	7.670004	2465.064996	2480.405004	4
7.000000	4	2450.567500	42.798003	2407.769497	2493.365503	4
1.000000	8	2110.537500	81.114212	2029.423288	2191.651712	4


==> pictures/data/mem-work/gh200-cuda/throughput_vs_mem_gh200_cuda_aligned_per_gpu.dat <==
# max_mem_gb workers mean stddev ylow yhigh samples
1.000000	1	1160.700000	6.660215	1154.039785	1167.360215	4
2.000000	1	1747.387500	3.744119	1743.643381	1751.131619	4
4.000000	1	1907.450000	3.893336	1903.556664	1911.343336	4
8.000000	1	1900.042500	3.858345	1896.184155	1903.900845	4
16.000000	1	1894.292500	4.419618	1889.872882	1898.712118	4
1.000000	2	1808.595000	3.456670	1805.138330	1812.051670	4
2.000000	2	2916.630000	9.113349	2907.516651	2925.743349	4
4.000000	2	3118.262500	17.101726	3101.160774	3135.364226	4
8.000000	2	3144.662500	20.310671	3124.351829	3164.973171	4
16.000000	2	3166.040000	10.826668	3155.213332	3176.866668	4
1.000000	4	3062.832500	9.961668	3052.870832	3072.794168	4
2.000000	4	4580.012500	23.870577	4556.141923	4603.883077	4
4.000000	4	5063.805000	5.346267	5058.458733	5069.151267	4
8.000000	4	5068.465000	0.012910	5068.452090	5068.477910	4
16.000000	4	5089.592500	30.022613	5059.569887	5119.615113	4
1.000000	8	4345.575000	19.082083	4326.492917	4364.657083	4
2.000000	8	6066.917500	47.640062	6019.277438	6114.557562	4
4.000000	8	6427.342500	0.018930	6427.323570	6427.361430	4
8.000000	8	6418.977500	37.561915	6381.415585	6456.539415	4
16.000000	8	6435.412500	16.251967	6419.160533	6451.664467	4
1.000000	16	3713.392500	187.619347	3525.773153	3901.011847	4
2.000000	16	5134.587500	165.292344	4969.295156	5299.879844	4
4.000000	16	6438.750000	158.595581	6280.154419	6597.345581	4
8.000000	16	6522.625000	93.627288	6428.997712	6616.252288	4
16.000000	16	6654.650000	86.338268	6568.311732	6740.988268	4


==> pictures/data/mem-work/gh200-cuda/throughput_vs_mem_gh200_cuda_memory_only.dat <==
# max_mem_gb workers mean stddev ylow yhigh samples
1.000000	1	1164.185000	3.483337	1160.701663	1167.668337	4
2.000000	1	1749.020000	6.225041	1742.794959	1755.245041	4
4.000000	1	2445.217500	7.456484	2437.761016	2452.673984	4
8.000000	1	3340.062500	20.204383	3319.858117	3360.266883	4
16.000000	1	3551.962500	15.839605	3536.122895	3567.802105	4
1.000000	2	1805.147500	6.591471	1798.556029	1811.738971	4
2.000000	2	2912.067500	0.015000	2912.052500	2912.082500	4
4.000000	2	4082.042500	20.949160	4061.093340	4102.991660	4
8.000000	2	5248.752500	107.521877	5141.230623	5356.274377	4
16.000000	2	5349.747500	62.602187	5287.145313	5412.349687	4
1.000000	4	3062.817500	9.965000	3052.852500	3072.782500	4
2.000000	4	4580.625000	24.682320	4555.942680	4605.307320	4
4.000000	4	6433.982500	13.775728	6420.206772	6447.758228	4
8.000000	4	6113.967500	165.722165	5948.245335	6279.689665	4
16.000000	4	6217.137500	97.990042	6119.147458	6315.127542	4
1.000000	8	4328.687500	47.952183	4280.735317	4376.639683	4
2.000000	8	6088.577500	13.028344	6075.549156	6101.605844	4
4.000000	8	6198.867500	0.005000	6198.862500	6198.872500	4
8.000000	8	5758.030000	133.615290	5624.414710	5891.645290	4
16.000000	8	5418.490000	229.336951	5189.153049	5647.826951	4
1.000000	16	3901.762500	152.914145	3748.848355	4054.676645	4
2.000000	16	5346.667500	142.832741	5203.834759	5489.500241	4
4.000000	16	6351.692500	182.720545	6168.971955	6534.413045	4


==> pictures/data/mem-work/gh200-hip/throughput_vs_mem_gh200_hip_aligned_per_gpu.dat <==
# max_mem_gb workers mean stddev ylow yhigh samples
1.000000	1	1125.920000	6.660215	1119.259785	1132.580215	4
2.000000	1	1713.987500	3.135011	1710.852489	1717.122511	4
4.000000	1	1871.290000	4.301263	1866.988737	1875.591263	4
8.000000	1	1869.745000	3.730009	1866.014991	1873.475009	4
16.000000	1	1869.772500	9.408898	1860.363602	1879.181398	4
1.000000	2	1776.322500	5.450140	1770.872360	1781.772640	4
2.000000	2	2944.110000	9.226668	2934.883332	2953.336668	4
4.000000	2	3182.270000	0.024495	3182.245505	3182.294495	4
8.000000	2	3237.740000	13.036572	3224.703428	3250.776572	4
16.000000	2	3237.730000	13.019250	3224.710750	3250.749250	4
1.000000	4	3072.827500	10.075010	3062.752490	3082.902510	4
2.000000	4	4672.547500	24.378625	4648.168875	4696.926125	4
4.000000	4	5183.647500	0.039476	5183.608024	5183.686976	4
8.000000	4	5234.582500	5.791680	5228.790820	5240.374180	4
16.000000	4	5243.225000	0.023805	5243.201195	5243.248805	4
1.000000	8	4363.530000	44.783792	4318.746208	4408.313792	4
2.000000	8	6429.630000	0.025820	6429.604180	6429.655820	4
4.000000	8	6822.890000	0.021602	6822.868398	6822.911602	4
8.000000	8	6822.877500	0.049244	6822.828256	6822.926744	4
16.000000	8	6822.935000	0.031091	6822.903909	6822.966091	4
1.000000	16	3615.875000	112.675248	3503.199752	3728.550248	4
2.000000	16	5231.860000	205.649033	5026.210967	5437.509033	4
4.000000	16	6970.152500	176.554297	6793.598203	7146.706797	4
8.000000	16	6870.837500	358.249628	6512.587872	7229.087128	4
16.000000	16	7003.585000	90.262574	6913.322426	7093.847574	4


==> pictures/data/mem-work/gh200-hip/throughput_vs_mem_gh200_hip_memory_only.dat <==
# max_mem_gb workers mean stddev ylow yhigh samples
1.000000	1	1131.142500	4.015473	1127.127027	1135.157973	4
2.000000	1	1720.262500	6.001352	1714.261148	1726.263852	4
4.000000	1	2413.365000	0.010000	2413.355000	2413.375000	4
8.000000	1	3416.005000	21.139446	3394.865554	3437.144446	4
16.000000	1	3621.935000	23.282750	3598.652250	3645.217750	4
1.000000	2	1772.912500	3.762715	1769.149785	1776.675215	4
2.000000	2	2939.615000	23.788205	2915.826795	2963.403205	4
4.000000	2	4174.727500	0.055603	4174.671897	4174.783103	4
8.000000	2	5480.292500	103.379453	5376.913047	5583.671953	4
16.000000	2	5622.777500	35.745026	5587.032474	5658.522526	4
1.000000	4	3061.220000	9.372485	3051.847515	3070.592485	4
2.000000	4	4656.565000	10.296723	4646.268277	4666.861723	4
4.000000	4	6825.450000	11.600026	6813.849974	6837.050026	4
8.000000	4	6666.487500	164.067527	6502.419973	6830.555027	4
16.000000	4	6506.222500	104.949969	6401.272531	6611.172469	4
1.000000	8	4416.150000	50.662746	4365.487254	4466.812746	4
2.000000	8	6429.657500	0.022174	6429.635326	6429.679674	4
4.000000	8	6652.855000	62.463534	6590.391466	6715.318534	4
8.000000	8	6079.542500	233.554234	5845.988266	6313.096734	4
1.000000	16	3707.465000	77.024246	3630.440754	3784.489246	4
2.000000	16	5347.452500	40.183539	5307.268961	5387.636039	4
4.000000	16	6625.340000	177.019999	6448.320001	6802.359999	4


==> pictures/data/mem-work/gh200-sycl/throughput_vs_mem_gh200_sycl_aligned_per_gpu.dat <==
# max_mem_gb workers mean stddev ylow yhigh samples
1.000000	1	729.035000	5.678735	723.356265	734.713735	4
2.000000	1	937.895000	0.005774	937.889226	937.900774	4
4.000000	1	928.780000	4.400000	924.380000	933.180000	4
8.000000	1	933.185000	4.403336	928.781664	937.588336	4
16.000000	1	930.985000	0.005774	930.979226	930.990774	4
1.000000	2	995.522500	4.015473	991.507027	999.537973	4
2.000000	2	1270.517500	0.005000	1270.512500	1270.522500	4
4.000000	2	1252.607500	4.398336	1248.209164	1257.005836	4
8.000000	2	1254.802500	0.005000	1254.797500	1254.807500	4
16.000000	2	1257.002500	4.405000	1252.597500	1261.407500	4
1.000000	4	1376.352500	6.661083	1369.691417	1383.013583	4
2.000000	4	1654.747500	2.433179	1652.314321	1657.180679	4
4.000000	4	1858.585000	10.639663	1847.945337	1869.224663	4
8.000000	4	1847.432500	12.758601	1834.673899	1860.191101	4
16.000000	4	1856.992500	5.936477	1851.056023	1862.928977	4
1.000000	8	1473.192500	11.763371	1461.429129	1484.955871	4
2.000000	8	1952.312500	12.072339	1940.240161	1964.384839	4
4.000000	8	2252.412500	23.328904	2229.083596	2275.741404	4
8.000000	8	2243.826667	23.130288	2220.696378	2266.956955	3
16.000000	8	2251.390000	16.224120	2235.165880	2267.614120	4
1.000000	16	1527.462500	13.747631	1513.714869	1541.210131	4
2.000000	16	2108.252500	8.739490	2099.513010	2116.991990	4
4.000000	16	2392.365000	13.945048	2378.419952	2406.310048	4
8.000000	16	2394.972500	6.908899	2388.063601	2401.881399	4
16.000000	16	2384.660000	0.008165	2384.651835	2384.668165	4


==> pictures/data/mem-work/gh200-sycl/throughput_vs_mem_gh200_sycl_memory_only.dat <==
# max_mem_gb workers mean stddev ylow yhigh samples
1.000000	1	730.770000	3.480010	727.289990	734.250010	4
2.000000	1	1207.970000	8.030944	1199.939056	1216.000944	4
4.000000	1	1623.000000	3.285128	1619.714872	1626.285128	4
8.000000	1	2213.005000	5.443335	2207.561665	2218.448335	4
16.000000	1	2265.955000	15.702614	2250.252386	2281.657614	4
1.000000	2	995.517500	4.015473	991.502027	999.532973	4
2.000000	2	1436.255000	0.005774	1436.249226	1436.260774	4
4.000000	2	2051.945000	4.630007	2047.314993	2056.575007	4
8.000000	2	2842.572500	9.338349	2833.234151	2851.910849	4
16.000000	2	2870.980000	9.346668	2861.633332	2880.326668	4
1.000000	4	1376.350000	3.473337	1372.876663	1379.823337	4
2.000000	4	1884.477500	7.432256	1877.045244	1891.909756	4
4.000000	4	2771.040000	336.983671	2434.056329	3108.023671	3
8.000000	4	3368.187500	23.111406	3345.076094	3391.298906	4
16.000000	4	3437.747500	34.357277	3403.390223	3472.104777	4
1.000000	8	1477.290000	0.000000	1477.290000	1477.290000	4
2.000000	8	2108.025000	12.721615	2095.303385	2120.746615	4
4.000000	8	3396.902500	85.892136	3311.010364	3482.794636	4
8.000000	8	3241.302500	138.774327	3102.528173	3380.076827	4
1.000000	16	1524.662500	6.677516	1517.984984	1531.340016	4
2.000000	16	2158.075000	48.528055	2109.546945	2206.603055	4
4.000000	16	3043.730000	173.795279	2869.934721	3217.525279	4


==> pictures/data/mem-work/mi250-hip/throughput_vs_mem_mi250_hip_aligned_per_gpu.dat <==
# max_mem_gb workers mean stddev ylow yhigh samples
1.000000	1	439.909250	3.476834	436.432416	443.386084	4
2.000000	1	553.189500	4.801251	548.388249	557.990751	4
4.000000	1	553.191250	4.790564	548.400686	557.981814	4
8.000000	1	557.347000	0.004082	557.342918	557.351082	4
16.000000	1	553.189000	4.801830	548.387170	557.990830	4
1.000000	2	697.683500	0.007141	697.676359	697.690641	4
2.000000	2	721.641750	4.159845	717.481905	725.801595	4
4.000000	2	823.546250	0.008655	823.537595	823.554905	4
8.000000	2	823.549250	0.009032	823.540218	823.558282	4
16.000000	2	823.543000	0.011944	823.531056	823.554944	4
1.000000	4	701.167750	4.019227	697.148523	705.186977	4
2.000000	4	713.326750	4.164511	709.162239	717.491261	4
4.000000	4	831.874000	0.011284	831.862716	831.885284	4
8.000000	4	831.872000	0.008832	831.863168	831.880832	4
16.000000	4	827.706750	4.809046	822.897704	832.515796	4
1.000000	8	899.382000	8.967251	890.414749	908.349251	4
2.000000	8	992.681500	4.793178	987.888322	997.474678	4
4.000000	8	946.258750	4.152512	942.106238	950.411262	4
8.000000	8	967.041000	21.868937	945.172063	988.909937	4
16.000000	8	944.192000	4.802403	939.389597	948.994403	4
1.000000	16	867.688750	35.221756	832.466994	902.910506	4
2.000000	16	965.903500	21.878569	944.024931	987.782069	4
4.000000	16	971.480500	8.991299	962.489201	980.471799	4
8.000000	16	967.182250	1.482692	965.699558	968.664942	4
16.000000	16	958.962250	21.804256	937.157994	980.766506	4


==> pictures/data/mem-work/mi250-hip/throughput_vs_mem_mi250_hip_memory_only.dat <==
# max_mem_gb workers mean stddev ylow yhigh samples
1.000000	1	436.431750	3.476178	432.955572	439.907928	4
2.000000	1	667.891750	0.002630	667.889120	667.894380	4
4.000000	1	834.858000	0.004761	834.853239	834.862761	4
8.000000	1	946.229000	0.004397	946.224603	946.233397	4
16.000000	1	933.174500	0.017407	933.157093	933.191907	4
1.000000	2	697.685500	0.007853	697.677647	697.693353	4
2.000000	2	841.765000	11.356652	830.408348	853.121652	4
4.000000	2	1114.070000	1.860018	1112.209982	1115.930018	4
8.000000	2	1158.832500	53.481009	1105.351491	1212.313509	4
16.000000	2	1203.815000	0.010000	1203.805000	1203.825000	4
1.000000	4	697.675750	8.026035	689.649715	705.701785	4
2.000000	4	845.247500	13.309807	831.937693	858.557307	4
4.000000	4	1059.260000	2.038087	1057.221913	1061.298087	4
8.000000	4	1228.632500	0.005000	1228.627500	1228.637500	4
16.000000	4	1203.820000	0.014142	1203.805858	1203.834142	4
1.000000	8	885.457500	21.611433	863.846067	907.068933	4
2.000000	8	1015.870000	7.840004	1008.029996	1023.710004	4
4.000000	8	1327.462500	49.736511	1277.725989	1377.199011	4
1.000000	16	861.394500	7.017188	854.377312	868.411688	4
2.000000	16	1000.192000	30.290319	969.901681	1030.482319	4


==> pictures/data/mem-work/mi250-sycl/throughput_vs_mem_mi250_sycl_aligned_per_gpu.dat <==
# max_mem_gb workers mean stddev ylow yhigh samples
1.000000	1	373.628250	5.311545	368.316705	378.939795	4
2.000000	1	425.635250	2.771501	422.863749	428.406751	4
4.000000	1	422.857500	2.772337	420.085163	425.629837	4
8.000000	1	424.252000	3.201413	421.050587	427.453413	4
16.000000	1	425.629750	2.774503	422.855247	428.404253	4
1.000000	2	613.478500	4.534823	608.943677	618.013323	4
2.000000	2	585.073000	3.207181	581.865819	588.280181	4
4.000000	2	587.850500	0.010214	587.840286	587.860714	4
8.000000	2	587.843750	0.008382	587.835368	587.852132	4
16.000000	2	587.846000	0.008869	587.837131	587.854869	4
1.000000	4	614.872000	15.931822	598.940178	630.803822	4
2.000000	4	665.487750	44.363168	621.124582	709.850918	4
4.000000	4	669.651500	40.341079	629.310421	709.992579	4
8.000000	4	686.281500	2.763674	683.517826	689.045174	4
16.000000	4	691.830750	6.981809	684.848941	698.812559	4
1.000000	8	898.418750	127.683012	770.735738	1026.101762	4
2.000000	8	971.898000	80.538554	891.359446	1052.436554	4
4.000000	8	1012.097750	46.718867	965.378883	1058.816617	4
8.000000	8	988.547750	54.971869	933.575881	1043.519619	4
16.000000	8	967.748500	89.259166	878.489334	1057.007666	4
1.000000	16	1066.167500	14.589917	1051.577583	1080.757417	4
2.000000	16	1042.602500	21.716406	1020.886094	1064.318906	4
4.000000	16	1046.762500	40.852055	1005.910445	1087.614555	4
8.000000	16	1043.490000	25.093416	1018.396584	1068.583416	4
16.000000	16	1057.860000	16.556835	1041.303165	1074.416835	4


==> pictures/data/mem-work/mi250-sycl/throughput_vs_mem_mi250_sycl_memory_only.dat <==
# max_mem_gb workers mean stddev ylow yhigh samples
1.000000	1	434.686750	5.681185	429.005565	440.367935	4
2.000000	1	671.374000	6.954039	664.419961	678.328039	4
4.000000	1	834.864250	0.008016	834.856234	834.872266	4
8.000000	1	946.220250	0.011500	946.208750	946.231750	4
16.000000	1	1000.646250	1.675845	998.970405	1002.322095	4
1.000000	2	688.971000	3.482009	685.488991	692.453009	4
2.000000	2	845.238000	6.951337	838.286663	852.189337	4
4.000000	2	1171.740000	1.940052	1169.799948	1173.680052	4
8.000000	2	1228.627500	0.012583	1228.614917	1228.640083	4
16.000000	2	1270.692500	0.012583	1270.679917	1270.705083	4
1.000000	4	708.451250	43.930649	664.520601	752.381899	4
2.000000	4	1009.115500	127.016997	882.098503	1136.132497	4
4.000000	4	1284.405000	145.975739	1138.429261	1430.380739	4
8.000000	4	1435.292500	18.231669	1417.060831	1453.524169	4
16.000000	4	1289.472500	116.173414	1173.299086	1405.645914	4
1.000000	8	1043.332500	47.862458	995.470042	1091.194958	4
2.000000	8	1301.862500	36.725272	1265.137228	1338.587772	4
4.000000	8	1407.150000	69.973882	1337.176118	1477.123882	4
8.000000	8	1405.802500	71.569417	1334.233083	1477.371917	4
1.000000	16	1146.130000	21.915378	1124.214622	1168.045378	4
2.000000	16	1287.905000	41.686220	1246.218780	1329.591220	4
4.000000	16	1341.830000	47.030516	1294.799484	1388.860516	4


==> pictures/data/mem-work/pvc-sycl/throughput_vs_mem_pvc_sycl_aligned_per_gpu.dat <==
# max_mem_gb workers mean stddev ylow yhigh samples
1.000000	1	351.251000	0.001826	351.249174	351.252826	4
2.000000	1	681.851250	0.003594	681.847656	681.854844	4
4.000000	1	1252.370000	0.011547	1252.358453	1252.381547	4
8.000000	1	1814.867500	6.866534	1808.000966	1821.734034	4
16.000000	1	1814.865000	3.596679	1811.268321	1818.461679	4
1.000000	2	359.950000	3.477334	356.472666	363.427334	4
2.000000	2	681.856500	0.002082	681.854418	681.858582	4
4.000000	2	1356.770000	13.926691	1342.843309	1370.696691	4
8.000000	2	2101.337500	5.770629	2095.566871	2107.108129	4
16.000000	2	2106.327500	0.005000	2106.322500	2106.332500	4
1.000000	4	474.064250	23.652986	450.411264	497.717236	4
2.000000	4	862.709000	26.655119	836.053881	889.364119	4
4.000000	4	1349.800000	27.826667	1321.973333	1377.626667	4
8.000000	4	2594.467500	194.590394	2399.877106	2789.057894	4
16.000000	4	2467.552500	31.856863	2435.695637	2499.409363	4
1.000000	8	673.385500	13.317115	660.068385	686.702615	4
2.000000	8	1274.027500	44.547264	1229.480236	1318.574764	4
4.000000	8	2451.272500	70.778729	2380.493771	2522.051229	4
8.000000	8	2834.160000	231.630569	2602.529431	3065.790569	4
16.000000	8	2936.320000	95.058489	2841.261511	3031.378489	4
1.000000	16	842.047750	48.317165	793.730585	890.364915	4
2.000000	16	1290.245000	119.688637	1170.556363	1409.933637	4
4.000000	16	3011.050000	633.999157	2377.050843	3645.049157	4


==> pictures/data/mem-work/pvc-sycl/throughput_vs_mem_pvc_sycl_memory_only.dat <==
# max_mem_gb workers mean stddev ylow yhigh samples
1.000000	1	351.253250	0.003403	351.249847	351.256653	4
2.000000	1	681.846000	0.005164	681.840836	681.851164	4
4.000000	1	1252.382500	0.018930	1252.363570	1252.401430	4
8.000000	1	1796.430000	15.541574	1780.888426	1811.971574	4
16.000000	1	1969.842500	4.852638	1964.989862	1974.695138	4
1.000000	2	359.949750	3.476834	356.472916	363.426584	4
2.000000	2	678.378000	6.959334	671.418666	685.337334	4
4.000000	2	1349.795000	27.836673	1321.958327	1377.631673	4
8.000000	2	2120.562500	5.191669	2115.370831	2125.754169	4
16.000000	2	2306.500000	6.040155	2300.459845	2312.540155	4
1.000000	4	499.483250	21.626815	477.856435	521.110065	4
2.000000	4	855.740750	16.068524	839.672226	871.809274	4
4.000000	4	1411.355000	95.276668	1316.078332	1506.631668	4
8.000000	4	2443.347500	78.190043	2365.157457	2521.537543	4
16.000000	4	2644.352500	103.235161	2541.117339	2747.587661	4
1.000000	8	664.688500	13.168288	651.520212	677.856788	4
2.000000	8	1218.370000	50.006820	1168.363180	1268.376820	4
4.000000	8	2240.642500	431.978550	1808.663950	2672.621050	4
8.000000	8	2932.377500	152.738393	2779.639107	3085.115893	4
1.000000	16	873.345000	6.653249	866.691751	879.998249	4
2.000000	16	1368.057500	213.908083	1154.149417	1581.965583	4
4.000000	16	2921.022500	458.118021	2462.904479	3379.140521	4


==> pictures/data/speedups/mixed-bars.dat <==
0.0 4305.7525 6435.4780 1.494623
1.0 4502.5775 6513.0080 1.446507
2.0 2104.5075 3305.9225 1.570877
3.7 898.4013 1307.6675 1.455550
4.7 782.5738 1434.0000 1.832415
6.4 2306.4725 3180.7550 1.379056

